Onset of two collective excitations in the transverse dynamics of a simple fluid

A thorough analysis of the transverse current autocorrelation function obtained by molecular dynamics simulations of a dense Lennard-Jones fluid reveals that even such a simple system is characterized by a varied dynamical behavior with changing length scale. By using the exponential expansion theory, we provide a full account of the time correlation at wavevectors $Q$ between the upper boundary of the hydrodynamic region and $Q_p/2$, with $Q_p$ the position of the main peak of the static structure factor. In the $Q$ range studied we identify and accurately locate the wavevector at which shear wave propagation starts to take place, and show clearly how this phenomenon may be represented by a damped harmonic oscillator changing, in a continuous way, from an overdamped to an underdamped condition. The decomposition into exponential modes allows one to convincingly establish not only the crossover related to the onset of transverse waves but, surprisingly, also the existence of a second pair of modes equivalent to another oscillator that undergoes, at higher $Q$ values, a similarly smooth over- to underdamped transition.

==> readme.txt <==
The zip file contains:

1. A TeX file (bafile_2022.tex) requiring Fig1.pdf, Fig2.pdf, Fig3.pdf, Fig4.pdf
2. A TeX file (suppl-bafile_2022.tex) requiring FigS1.pdf, FigS2.pdf, FigS3.pdf
The two TeX documents should be merged together in the order indicated.
